On the recognition of the game type based on physiological signals and eye tracking

Automated interpretation of signals yields many impressive applications from the area of affective computing and human activity recognition (HAR). In this paper we ask the question about possibility of cognitive activity recognition on the base of particular set of signals. We use recognition of the game played by the participant as a playground for exploration of the problem. We build classifier of three different games (Space Invaders, Tetris, Tower Defence) and inter-game pause. We validate classifier in the player-independent and player-dependent scenario. We discuss the improvement in the player-dependent scenario in the context of biometric person recognition. On the base of the results obtained in game classification, we consider potential applications in smart surveillance and quantified self.

==> esm23-subission-card.txt <==
SUBMISSION DEADLINE: JUNE 26TH, 2023
LATE SUBMISSION DEADLINE: JULY 14TH, 2023
NOTIFICATION OF ACCEPTANCE OR REJECTION: FROM AUGUST 16TH, 2023 ONWARD
Authors provide camera-ready manuscript: SEPTEMBER 25th, 2023
CONFERENCE in TOULOUSE, FRANCE: OCTOBER 24-26, 2023



REPLY CARD
First Name:
Surname:
Occupation and/or Title:
Affiliation:
Mailing Address
Zip code: City: Country.
Telephone: Fax:
E-Mail:
Yes, I intend to attend the ESM®'2023:
[ ] Presenting a paper, by submitting a full paper
[ ] Presenting a short paper (by submitting an extended abstract)
[ ] Participating in the industrial program
[ ] Organizing a vendor session
[ ] Proposing a panel discussion (please mention names of panelists)
[ ] Contributing to the exhibition
[ ] Without presenting a paper

The provisional title of my paper / exhibited tool is:

With the following highlights:

The paper belongs to the category (please tick only one):
[ ] Modelling Methodology
[ ] Modelling Simulation Tools
[ ] Object-Orientation and Re-use
[ ] Random Monte Carlo Simulations and Applications
[ ] Discrete and Continuous Simulation Modelling Techniques and Tools
[ ] Queueing Models
[ ] Simulation and AI
[ ] AI and Expert Systems
[ ] AI and Neural Networks
[ ] AI and Fuzzy Systems
[ ] Agent Based Simulation
[ ] Simulation and Optimization
[ ] IoT and Smart Industry" (Internet of Things & Industry 4.0)
[ ] High Performance/Parallel and Large Scale Computing
[ ] Simulation in Education and Graphics/Data Visualization
[ ] Simulation in Environmental Ecology, Marine Biology, and Biology
[ ] Simulation in Biological Systems and Medicine
[ ] Analytical and Numerical Modelling Techniques
[ ] Web Based Simulation
[ ] Cloud Based Simulation
[ ] Physics modelling and Cosmological Simulation
[ ] CyberFactory: Optimization & & Resilience of Factories of the Future (provisional)
[ ] IoT, AI & Cybersecurity
[ ] Cross Fertilisation between Simulation and Formal Methods
[ ] Virtual Prototyping
[ ] Simulation in Energy and Power Systems
[ ] Renewable Energy Technologies
[ ] Simulation in Engineering Processes
[ ] Simulation in Model Driven Engineering
[ ] Simulation-based evaluation of interactive systems
[ ] Simulation and Modelling for humanitarian/emergency operations
[ ] Simulation in Hospital Logistics
[ ] Simulation in Logistics and Traffic
[ ] Supply Chain Scheduling
[ ] Predictive Models in Software Engineering
[ ] Intelligent Systems
[ ] Real-time GPS Simulation and Service Applications
[ ] Simulation with Petri Nets
[ ] Simulation with Bond Graphs
[ ] DEVS
[ ] Fluid Flow Modelling Simulation
[ ] Models and simulations for Emergency and Risk Management
[ ] Simulation in Aerospace
[ ] Simulation of Autonomous Systems



[ ] Poster Session
[ ] Student Session
[ ] Tutorials
[ ] Exhibition

